A neural-network based anomaly detection system and a safety protocol to protect vehicular network

This thesis addresses the use of Cooperative Intelligent Transport Systems (CITS) to improve road safety and efficiency by enabling vehicle-to-vehicle communication, highlighting the importance of secure and accurate data exchange. To ensure safety, the thesis proposes a Machine Learning-based Misbehavior Detection System (MDS) using Long Short-Term Memory (LSTM) networks to detect and mitigate incorrect or misleading messages within vehicular networks. Trained offline on the VeReMi dataset, the detection model is tested in real-time within a platooning scenario, demonstrating that it can prevent nearly all accidents caused by misbehavior by triggering a defense protocol that dissolves the platoon if anomalies are detected. The results show that while the system can accurately detect general misbehavior, it struggles to label specific types due to varying traffic conditions, implying the difficulty of creating a universally adaptive protocol. However, the thesis suggests that with more data and further refinement, this MDS could be implemented in real-world CITS, enhancing driving safety by mitigating risks from misbehavior in cooperative driving networks.

==> scripts/main.txt <==
if __name__ == '__main__':
    import pandas as pd
    import matplotlib.pyplot as pl

    path = os.getcwd() + '\\csi.csv'

    colnames = ["SC" + str(i) for i in range(0, 256)]
    df = pd.read_csv(path, names=colnames, header=None)

    with open(os.getcwd() + "\\unnecessaryPlots") as f:
        unnecessary_plots = f.read().splitlines()

    for title in colnames:
        plot_histogram_for_sc(title, df, unnecessary_plots)

    response = input("Plot evolution in time for each sub-carrier? [Y/n]")
    if response.lower() == "y" or response == '':
        plot_time_evolution(df, unnecessary_plots)
    if response.lower() == "n":
        quit()
